Validation of a Third Earth-sized Planet in the TOI-2267 Binary System

We report the validation of a third terrestrial exoplanet in the nearby (22 pc) TOI-2267 system. TOI-2267 is a binary system with stellar components TOI-2267A (M5, 3030 K) and TOI-2267B (M6, 2930 K), with an on-sky separation of 0.$^{\prime\prime}$384 (8 au projected separation). TOI-2267 hosts two Earth-sized planets (TOI-2267 b, $1.00\pm0.11 R_{\oplus}$, and TOI-2267 c, $1.14\pm0.13 R_{\oplus}$, if orbiting the primary star; or $1.22\pm0.29 R_{\oplus}$ and $1.36\pm0.33 R_{\oplus}$, respectively, if orbiting the secondary star) with orbital periods of 2.3 and 3.5 days. This system also contains a third Earth-sized planet candidate with an orbital period of 2.0 days that was previously identified as a likely planet with a low false-positive probability, but could not be firmly validated due to the lack of independent observations beyond TESS data. We combine two new transit observations from the 5.1m Hale Telescope at Palomar Observatory with archival TESS data and high-resolution imaging to statistically validate the planetary nature of TOI-2267 d ($0.98\pm0.09 R_{\oplus}$ if orbiting the primary star, or $1.77\pm0.43 R_{\oplus}$ if orbiting the secondary star) using the updated TRICERATOPS+ pipeline. We attempt to determine the host star for TOI-2267 d using transit shape stellar density analysis, but are unable to conclusively assign a host. Our validation of TOI-2267 d suggests that TOI-2267 is either the first known double transiting M dwarf binary system, or hosts three planets in an extremely compact orbital configuration.

==> Palomar_20241113_TOI_2267d_detrended_light_curve.csv <==
BJD,detrended_flux,err
2460627.6652414137,0.999770659816567,0.0007344233487067779
2460627.66751745,1.0006820388721192,0.0006889575124793506
2460627.669797631,1.0002411873909796,0.0006866956110297197
2460627.6705580237,0.9992397404875157,0.0006876269395403579
2460627.6713179075,1.000025320779406,0.0006876028905378795
2460627.6720945383,1.0011039394819308,0.0006888495583769563
2460627.6736159734,0.9990140670320681,0.0006919703034190211
2460627.6743787676,0.9989461071700988,0.0006877987623410067
2460627.675142635,1.0000216693368982,0.0006885472002479502
2460627.6759054177,1.0015308008673665,0.0006874975456744245
2460627.6766647184,0.9991853565531145,0.0006872327538159334
2460627.6774240057,0.9991185134639594,0.0006872267668127708
2460627.6781878346,1.000146392487828,0.0006873684847357886
2460627.6789488876,0.9997687485260293,0.0006869884519643669
2460627.6797324563,0.9999276037982616,0.0006865279425570158
2460627.6804894228,0.9981314280137005,0.0006863087219306976
2460627.681248117,1.0007495686516674,0.0006864453663713276
2460627.682008551,0.999752784479232,0.0006864048839263392
2460627.682769007,0.9996246475492675,0.0006867143441594206
2460627.683528876,1.0004855002068527,0.0006864774927183152
2460627.684286968,1.0010459706830945,0.0006866902688317175
2460627.6850491483,1.0019762047948388,0.0006879596725506644
2460627.685808992,0.9992989012168274,0.0006878190784756617
2460627.6865671235,1.000086472092597,0.0006869756895623439
2460627.6873565,1.0014075262664561,0.0006865073562269524
2460627.6881105946,0.9992418042178016,0.0006861806439509745
2460627.6888687206,1.0003531816610742,0.0006864262743458127
2460627.689626814,0.9992080482205595,0.0006862574553633357
2460627.6903855014,1.000582870370167,0.0006871676747590162
2460627.6911447695,0.9996680229323809,0.0006867479490863601
2460627.6919011474,1.0002976112119397,0.0006864231946345732
2460627.692661611,1.0002424947109911,0.0006864527991132745
2460627.693422624,1.000615975152683,0.000686118924070567
2460627.694183665,1.0006048307841022,0.0006861353239384325
2460627.694970695,0.9999474347925419,0.0006859662575490755
2460627.6957259215,1.0006628513422426,0.0006857042776110914
2460627.6964857583,0.9999155226021342,0.0006856661557920451
2460627.6972473525,1.000515364574377,0.000685683041467252
2460627.6980072223,0.9997851479816379,0.000685839647621148
2460627.6987641873,1.0011270239572538,0.0006856039188508806
2460627.6995240888,1.000087075546969,0.0006856251991077502
2460627.700285646,1.001116164553136,0.0006857928225639206
2460627.701046074,0.9989249140884067,0.0006857868391024083
2460627.701807091,0.9989420511172286,0.0006854065661915749
2460627.7025669776,1.0002655775267775,0.0006853064915755697
2460627.7033458976,1.000157554281449,0.0006855451055246177
2460627.7041052324,0.9995744052984941,0.0006858970911995778
2460627.7048708308,1.0009687753743304,0.0006857083402753145
2460627.705632412,0.9992436570600627,0.0006860091224039672
2460627.706395727,1.000442156962382,0.0006867151201348207
2460627.70715674,0.9996930311337829,0.0006878211857828389
2460627.707918948,0.9988919920532483,0.000688079214240125
2460627.708676514,1.0010812325347884,0.0006866147043452649
2460627.7094351826,0.998126628126132,0.0006863166962656805
2460627.7101944555,0.999872510375253,0.0006863878808848313
2460627.710980405,0.9989986689849113,0.0006859748734635603
2460627.711735043,0.999352953452263,0.0006864914338637681
2460627.7124931314,0.9996541937706367,0.0006868243640015842
2460627.7132541384,0.9998925920239701,0.0006875387929446291
2460627.7140140003,0.9997765160095796,0.0006864916697512642
2460627.7147738575,0.9993187750190198,0.0006869936945993189
2460627.715534306,1.0005306702382366,0.0006885933058226017
2460627.7162900944,1.0000904379142606,0.0006893846731945895
2460627.717050529,0.9996767249945768,0.0006872813282747415
2460627.7178098103,0.9994987199455898,0.0006899585087779735
2460627.7185951523,0.999646352933795,0.0006875727283843972
2460627.719348659,1.000292454209777,0.0006872167062208892
2460627.7201107666,1.0003212785153135,0.0006871772953110928
2460627.72086658,1.001073516666077,0.0006879891621363618
2460627.7216258706,0.9996624775893501,0.0006870971320029756
2460627.7223886317,1.000843320030196,0.0006879615585915331
2460627.723147338,1.0019184528174225,0.0006898750370955611
2460627.72390719,0.9996331940769,0.0006919292090488493
2460627.724664121,0.9989298749903385,0.0006882968768710453
2460627.7254263186,0.9999992484499588,0.0006873361821481858
2460627.7261896487,1.0006299797260432,0.0006879793066556505
2460627.7269535493,1.0004389225838948,0.0006870011564986986
2460627.7277128324,1.0007613363081567,0.0006870933339024525
2460627.7284727087,0.9999302233473887,0.0006870005584342843
2460627.7292342945,0.9986099582872218,0.0006866854427573568
2460627.7299929736,0.9992224693615273,0.000686851736547506
2460627.7307522795,1.0002896054666204,0.0006863667059612758
2460627.7315092417,1.000780412284654,0.0006861133186935707
2460627.7322991523,0.9993765135073361,0.0006865028558045904
2460627.7330579003,0.9994438606643126,0.0006861913721218937
2460627.733818284,1.0002553141040973,0.0006864074919995099
2460627.7345972555,0.9987557340112088,0.0006871479226428722
2460627.7353536882,1.0005165350744727,0.0006864466143008094
2460627.7361163925,0.998772836420062,0.0006869169479427149
2460627.736878555,1.0007798773386982,0.0006870499945815266
2460627.7376389964,0.9990211515162062,0.0006868575368710984
2460627.738398284,0.9990174759671034,0.0006867510354904589
2460627.73915987,0.9990556807838668,0.0006871058864115625
2460627.739917964,0.9990839909469811,0.0006874375556262354
2460627.740679044,0.9998736496459202,0.0006864567958588972
2460627.7414371036,0.9984089592571482,0.0006865586656936997
2460627.74219526,0.9997047567234167,0.0006862539806948694
2460627.7429516334,0.9994130464039191,0.0006860732525874261
2460627.7437120657,0.99867517998306,0.0006863706615523826
2460627.7444777023,0.9991303171607991,0.0006863277781930742
2460627.745239309,0.9977013236739734,0.0006860383958305102
2460627.7460026173,0.9993286490096818,0.0006862429179883322
2460627.74676596,0.9982670931316301,0.0006863113648697468
2460627.7475252426,0.9969793300003347,0.0006860986782875056
2460627.7482850747,0.9978844386164777,0.0006862357055230229
2460627.7490461133,0.9987380887798324,0.0006862041303195577
2460627.74983027,0.9978189866397638,0.0006862300201165876
2460627.7505849046,0.9981435579837868,0.0006858412771863863
2460627.751343012,0.998268807760954,0.0006856509816918293
2460627.7521034493,0.9999742955742796,0.0006856354278618297
2460627.7528621666,0.9991186799093001,0.0006854930244121944
2460627.7536214315,0.998638749286119,0.0006854007870675293
2460627.7543801223,0.9992586673802522,0.0006855257175555301
2460627.755141736,0.9989599450105869,0.0006853438897094767
2460627.755905086,0.9978736592448887,0.0006851877406393184
2460627.7566666603,0.9989519469723848,0.0006850698662127084
2460627.7574294014,0.9993645723791402,0.0006851131056001997
2460627.7582089393,0.998973015490034,0.0006851855583964662
2460627.7589653274,0.9986193452981457,0.0006852392785321474
2460627.759726338,0.9988466131503494,0.0006852823781731108
2460627.7604867634,0.9993269337498474,0.0006850758432521714
2460627.7612472144,0.9981654075689234,0.0006850899718955681
2460627.7620070847,0.9986911006993482,0.0006851565928441606
2460627.7627669005,0.9977471682428993,0.0006852125397337156
2460627.7635261943,0.9986135241326289,0.0006851121638393735
2460627.764283167,0.9981427109041535,0.0006851008311571413
2460627.7650453383,0.9984732057717933,0.0006851485558370546
2460627.7658341215,0.9988024095215036,0.0006851062324131015
2460627.766589359,0.9996978400999923,0.0006851045209039745
2460627.767351542,1.0004127645132144,0.0006850490875580108
2460627.7681102715,0.999484968569361,0.0006849555412024011
2460627.7688689507,1.0002654706884477,0.0006850435699221805
2460627.7696299395,0.9994056089613765,0.0006850295719127422
2460627.7703886232,0.9989051526537727,0.000685052749132342
2460627.7711490705,1.0004260972479408,0.0006850314408397399
2460627.7719083373,1.0015170644763784,0.0006849384875010964
2460627.772668791,0.9999051260219655,0.0006849434800809986
2460627.773452362,1.0004408294981326,0.0006849798139610683
2460627.77420648,1.0005704234492698,0.0006850054274650035
2460627.774966309,1.0006396504299697,0.0006853283204531457
2460627.7757261666,0.999682961678441,0.0006852267672327346
2460627.776488925,0.9993616142169909,0.0006850033092023223
2460627.777251688,0.9991907097821688,0.0006850415637208777
2460627.77801269,1.0002423432118015,0.0006849182284705864
2460627.7787725586,0.9992686067429075,0.0006849234898578129
2460627.7795317816,0.9997889513182511,0.0006849697182573362
2460627.780291658,0.9997317135256616,0.0006849500958176098
2460627.7810521116,1.0018890169055434,0.0006851504063088508
2460627.7818206297,1.0003448569207913,0.000685019793068783
2460627.7825793196,1.0001736547938682,0.0006850114872038638
2460627.783340911,1.0008439072716129,0.0006849757018849953
2460627.784097316,0.9998511271337875,0.0006850906020696979
2460627.7848577485,0.99914463093828,0.0006856726811580572
2460627.785619354,1.0005552908461168,0.0006851199806300593
2460627.786379175,1.000190264089691,0.0006853050042045036
2460627.787140768,0.9989832743571236,0.0006853169362209523
2460627.7879000683,0.9997353614015907,0.0006850105715087292
2460627.788660514,0.9991203682279051,0.000684996989821934
2460627.7894475497,0.9999917856861763,0.0006849886979041655
2460627.7902039215,0.999827085751622,0.0006850238061065793
2460627.7909632013,0.9997101585959286,0.0006850944242513853
2460627.791723101,1.0005469267786689,0.0006848746561800041
2460627.7924806094,1.0012868472041956,0.0006849470766953594
2460627.793236998,1.0002530794264495,0.0006850195808096026
2460627.793996857,1.0003588788129891,0.000685057092088305
2460627.794755025,1.000174521435011,0.0006851128988269135
2460627.795511376,1.000298467947496,0.0006850673923263651
2460627.7962689037,0.9986350993224096,0.0006853230427112317
2460627.7970553814,1.0000909421109372,0.0006854684440083123
2460627.797810622,0.9997165902488143,0.0006851408141249778
2460627.798569343,0.9996243982077208,0.0006850649263295744
2460627.799328008,1.0007954727753223,0.0006850772043895857
2460627.800087274,0.9982840652314818,0.0006854079874821473
2460627.8008517604,1.0001593697324576,0.0006852887211648163
2460627.8016093103,1.0004328791382766,0.0006852318362342754
2460627.802367438,0.9996186526371982,0.0006850927504174887
2460627.803128454,1.0017352059486369,0.0006849629502442077
2460627.803889459,0.9996339654734344,0.0006849877489388305
2460627.80465052,0.9993759713152142,0.0006849873160599669
2460627.8054323327,0.9991088382312305,0.000684978646096601
2460627.8061933666,1.000218608421685,0.0006851415239719301
2460627.806956139,0.9996620668474762,0.0006848756600728971
2460627.8077205527,0.9997570356671176,0.0006848318075987336
2460627.8084821706,0.9995555008475856,0.0006848785802129093
2460627.809239737,1.0002657565031159,0.0006848717984445204
2460627.809998424,1.000405711433408,0.0006848696960237819
2460627.8107611635,1.0000252273862422,0.0006848614554505616
2460627.8115164023,0.9999419625689989,0.0006848928508754501
2460627.8122785613,1.0002467252202556,0.0006848613172634667
2460627.81303784,1.0003318524419547,0.0006848153844759235
2460627.813794203,0.999496576274635,0.000684924633392859
2460627.814556388,0.9994827680609001,0.0006848446870542554
2460627.8153220546,1.0006055348762979,0.0006848221931194191
2460627.816085961,1.0006766033580312,0.0006847922855807576
2460627.8168446673,1.0000234814567812,0.0006848213242694782
2460627.81760219,0.9993331125103584,0.0006849187330336265
2460627.818364395,0.9994551231955396,0.0006848534517290731
2460627.8191230996,0.9989147467399145,0.0006847786462877879
2460627.819881166,0.9999077023479717,0.0006847280843648127
2460627.8206676575,1.0003703198165013,0.0006847663925950037
2460627.8214234505,0.9997987546736813,0.0006848293429792515
2460627.822183931,0.9996467070380012,0.000684895595947955
2460627.822943752,0.9994808578831993,0.0006848945823807417
2460627.8237018785,1.0004060222667075,0.0006849415169693087
2460627.8244651803,1.0008184655507402,0.0006850482087320662


==> Palomar_20250111_TOI_2267d_detrended_light_curve.csv <==
BJD,detrended_flux,err
2460686.658869571,1.0000399289107984,0.0008437780988501055
2460686.659624777,0.9986752280815124,0.0008228784723345469
2460686.660382209,1.0007956899659816,0.0008229435038338747
2460686.6611409085,0.9985285793295156,0.0008230538717215866
2460686.661895553,0.9997367676606065,0.0008227084304547725
2460686.6626612376,1.0000718673205982,0.0008226721172312086
2460686.663419274,1.0001099786613497,0.0008226797518910044
2460686.6641767593,0.9999640980449175,0.0008225666848666906
2460686.664939464,0.9999352136066854,0.0008225901303551188
2460686.665702816,1.0005313831506746,0.0008226766315487673
2460686.6664637774,1.0010198841337696,0.0008231856820082388
2460686.667236877,0.999831133863624,0.0008233422562440063
2460686.6679996406,0.9995637895296641,0.0008231492683376715
2460686.6687605605,0.9999698187489706,0.0008229024968948185
2460686.669518682,0.9999112931656524,0.0008228133669201601
2460686.670279762,0.9992570739238079,0.000822960030411057
2460686.671040049,1.0001727885315623,0.0008228782911350589
2460686.671801581,0.9989133163083997,0.0008229692733546046
2460686.672561435,1.0004988617987731,0.0008227064972683346
2460686.673319508,1.000193544046443,0.0008228537924269062
2460686.674078173,1.0003632092817853,0.0008227092349848981
2460686.67483283,1.000454252908104,0.0008225821131406124
2460686.675598957,0.9992481947164121,0.000822566024851843
2460686.6763587683,0.9991715102216987,0.000822552078157776
2460686.677113414,1.0009289526905323,0.0008224858951473846
2460686.6778743705,1.001814414604282,0.0008224453801804154
2460686.6786324587,0.9996751084312413,0.0008224838712170258
2460686.6793934517,1.0000906926439996,0.0008224338107252245
2460686.6801503664,1.0018574122294215,0.000822467754299505
2460686.680911904,1.0001983656133582,0.0008224272601764837
2460686.6816705787,1.0008495635352335,0.0008224710339837725
2460686.6824269346,1.0006296685489258,0.0008225174117027296
2460686.6831867746,0.9996826762958173,0.0008225517054857314
2460686.6839494575,1.0004004022527069,0.000822601967551873
2460686.684711009,0.9998428018625698,0.0008227525439655807
2460686.68547025,0.9995824168269265,0.0008226194745906877
2460686.6862318506,0.9997540172029366,0.0008226333114817592
2460686.686989911,1.001005837888771,0.0008225983907511091
2460686.687747407,1.0001184850700349,0.0008226322996755991
2460686.6885020407,0.9997476857594384,0.0008227167084690754
2460686.6892618947,0.9999591398391877,0.0008228212857097189
2460686.690020528,1.0015557200707221,0.0008226547736570387
2460686.6907780403,0.9995835515137088,0.0008226164903338635
2460686.6915378314,1.0005981858653532,0.0008224292344139912
2460686.6922959895,1.0006178813709892,0.0008224531364880222
2460686.693054028,1.0009688880012964,0.0008224222861000727
2460686.6938121244,1.001085588287486,0.000822417133528955
2460686.694570769,0.9987720862675552,0.0008224776065165265
2460686.6953305732,0.9995338622115443,0.0008225329362396542
2460686.6960886642,1.001381571409586,0.0008225375162035699
2460686.6968473475,1.0005920956809355,0.000822474187961492
2460686.6976077287,0.9998890061448102,0.0008224078049729087
2460686.698369297,1.00035929049914,0.000822363877738159
2460686.699130284,0.9993838403608597,0.0008224171743862487
2460686.699891236,0.9999241061327195,0.0008225343995548763
2460686.7006522156,1.0015221606371436,0.0008224007107891618
2460686.7014097366,0.9996928052378496,0.0008224068060788438
2460686.7021718854,1.0001194664029391,0.000822468697625391
2460686.7029287782,0.9991127345260923,0.0008224401361829368
2460686.7036868623,0.9994886446856152,0.0008224189876625635
2460686.7044455716,0.9998529538843739,0.0008224977398785416
2460686.7052065153,1.0002739178768958,0.0008225338858778322
2460686.7059651944,1.0013017674507332,0.00082237756348884
2460686.7067261757,1.000531175504593,0.000822487719976897
2460686.707484851,1.0001772668835973,0.0008224319930679609
2460686.708244637,0.9987818681961441,0.0008224106642494058
2460686.709002196,1.000510263661944,0.0008223467668668394
2460686.7097608284,0.9993371291309119,0.0008224041372737973
2460686.710518343,0.9991663552899173,0.0008226203625136437
2460686.711276396,0.9990789455462853,0.0008225963488412831
2460686.712033905,1.0004134817423291,0.0008225632343036227
2460686.7127914242,1.000306174783111,0.0008224489221190588
2460686.7135500843,1.0003846667865517,0.0008224288603592158
2460686.714311066,0.9989336545161489,0.000822389209975791
2460686.7150789713,1.0007792487379643,0.0008223182100642628
2460686.71584114,0.9991169933198771,0.0008223797348593511
2460686.716600386,1.0002924469581111,0.0008224782247963551
2460686.717361918,1.0002733741331564,0.0008224384083522257
2460686.7181199943,0.9988517364043783,0.0008224927325553542
2460686.718883299,0.999486837547846,0.0008225351439506688
2460686.7196448557,0.9983429837987254,0.0008228094559338894
2460686.720401783,1.0000205395043975,0.000822817971054552
2460686.721162763,0.9990787790553683,0.0008227998732565277
2460686.7219156413,1.0004887548076176,0.0008225915914581314
2460686.722675444,1.0003043108706504,0.0008226691902623498
2460686.723437573,0.9996559845568861,0.0008223970902693584
2460686.7242003283,1.0002967315554043,0.0008223096780253412
2460686.7249595723,1.0000109058094235,0.0008222625687714832
2460686.72571417,1.0011158708822907,0.0008222442362928826
2460686.7264734125,1.0007625215949336,0.0008222293660135538
2460686.7272326387,0.9989543266311078,0.0008222003224106213
2460686.72799073,1.0000391087650078,0.000822207902562911
2460686.7287499737,1.0006130763393764,0.0008221702368944297
2460686.729504031,1.0005142729136691,0.0008222632739842458
2460686.7302638222,1.0006234945266481,0.0008223253704358588
2460686.731025971,0.9994434789858903,0.0008223868181868999
2460686.731782331,0.9991737839538841,0.0008223527724865198
2460686.7325433074,0.9993858584587326,0.0008224362515873274
2460686.7333048643,0.9995753935649134,0.0008224201455796371
2460686.734064648,1.000232585352037,0.0008225507696313026
2460686.734823879,1.0013943854499672,0.0008225660300007644
2460686.735581444,0.9988261009690225,0.0008226009351932972
2460686.736340661,0.9991421930609038,0.0008225969881115122
2460686.737099327,0.9995538081070163,0.0008224318526898324
2460686.7378597106,0.9994789510525427,0.000822391719794646
2460686.7386178216,0.9999678911181188,0.0008223864008032765
2460686.7393799345,0.9994767505306366,0.0008222735116256898
2460686.740139767,0.9996632645189565,0.0008234935358167247
2460686.7409082917,1.0006806436635183,0.0008241874653876649
2460686.7416698053,1.0005848667079222,0.0008240712405722903
2460686.7424308076,0.9990550039072942,0.0008232214168405986
2460686.7431929647,0.999189680976556,0.0008229242791196413
2460686.743953339,0.9978837364562789,0.0008232104095053338
2460686.7447119863,0.998087341103224,0.00082326883530637
2460686.7454712223,0.9991275555997917,0.000823440028535633
2460686.7462339546,0.9968297810957283,0.0008229719532629125
2460686.7469955133,0.9991322356656397,0.0008229065000248196
2460686.74775475,0.9977134501001615,0.0008230112970579605
2460686.74851807,0.9971967938104428,0.0008230627621146646
2460686.7492819144,0.9983894033270521,0.0008229065005503891
2460686.7500434914,0.9989635324006757,0.0008229337058968145
2460686.750803847,0.998460658721358,0.0008228371774203459
2460686.751560799,0.9979899195208825,0.0008229265556272357
2460686.7523189182,0.9985286230450354,0.0008228795724352111
2460686.753079304,0.9973535481453291,0.0008227873346240785
2460686.753839672,1.0002491827577882,0.0008227593955426781
2460686.754600648,0.9986109139413499,0.000822686584949746
2460686.755361047,0.998623374783762,0.00082263129702591
2460686.7561208615,0.9974699199004401,0.0008226174333668993
2460686.7568801115,0.9982810396179732,0.0008226500732931766
2460686.7576405187,0.9981469969390282,0.0008226407866686352
2460686.758403223,0.998164024828264,0.0008232854259108107
2460686.7591578485,0.9984850205841962,0.0008226051531297392
2460686.75991593,0.9980070508377498,0.0008225373655300369
2460686.76067463,0.9975624674129957,0.0008226219569697999
2460686.7614297634,0.9994551089155926,0.0008224874817270067
2460686.7621867005,0.9990407852739104,0.0008225510543844696
2460686.762945375,0.9981781394983739,0.000822482057240917
2460686.7637086445,0.9981879273456475,0.0008224502278690791
2460686.7644690424,0.9989502957579686,0.0008224489545347801
2460686.7652306026,0.9994268607788384,0.0008225248214243807
2460686.765993909,0.9994876948062682,0.0008224812467873411
2460686.766752577,1.0004272406069812,0.0008223889144726409
2460686.7675135494,1.0002502770342176,0.0008222921540366208
2460686.768274552,0.9992594499134724,0.0008223326823770235
2460686.769031444,0.9993962002118274,0.0008224192300026865
2460686.7697930327,1.000236179848785,0.0008224680867679238
2460686.7705534156,1.0011707412245225,0.0008223400125027056
2460686.7713161316,1.000461104777504,0.0008224719574541302
2460686.7720759367,1.0003880741111428,0.0008233169670613652
2460686.77283459,0.998662796888661,0.000822543342862924
2460686.7735950015,0.998870601464552,0.0008227887578588776
2460686.7743530837,0.9998925151207481,0.0008226214551232156
2460686.775113498,0.9999777377359439,0.0008226293211735437
2460686.7758733304,1.0017194098905005,0.0008226324581318426
2460686.7766389046,0.9990055728748432,0.000822730829480688
2460686.777397017,0.9990827172890949,0.0008225708234298395
2460686.778158569,0.999040501587708,0.0008227583002024355
2460686.778916083,1.0007166443391151,0.0008224286219825273
2460686.779675917,0.9976063613733965,0.0008226749561425382
2460686.780433993,1.0006129656995417,0.000822627273169497
2460686.7811920564,1.0006470406229373,0.0008227173041545738
2460686.7819495564,0.9984149394937759,0.0008227580661603422
2460686.7827134756,1.000787454834558,0.0008225564360728413
2460686.7834773753,1.0002215700673098,0.0008225318938470078
2460686.7842365457,1.0008496700277305,0.0008227147455801913
2460686.7857585237,0.998807892153376,0.0008229716616182825
2460686.787279911,0.9993040428192973,0.0008226062986399323
2460686.7880402855,1.0008998383669532,0.0008224179513474164
2460686.7895564875,0.9994825645767415,0.0008225016357827183
2460686.790316308,1.0012468728100385,0.0008225887208488558
2460686.791078448,0.9985850802243632,0.0008226782852889956
2460686.7925980636,0.9994622705651678,0.000822675459923682
2460686.794119484,0.9983992699202839,0.000822994488509816
2460686.794883901,1.0020644547223303,0.0008229157217664862
2460686.795643718,0.9999833330255693,0.0008230278899273925
2460686.796403016,1.000039984919572,0.0008228647730493726
2460686.797924358,0.9999011260074004,0.0008225498901968879
2460686.7986853146,1.00060215615645,0.0008225670337155712
2460686.7994410987,0.9981956646215496,0.0008227475487751014
2460686.800203224,0.9986783912698849,0.0008226608898509878
2460686.8009595843,0.9999456481509443,0.0008227264309593822
2460686.8017194304,1.000828081952762,0.0008225491444384887
2460686.8024781332,1.0008721169637027,0.0008226535311458579
2460686.80323846,0.9999171226894671,0.000822781759375577
2460686.803996,0.9997909650830142,0.0008228766312170709
2460686.804755804,1.0005988851712135,0.0008226649910952793
2460686.8055185066,1.000255641434451,0.0008225803253020598
2460686.806278325,1.0014455148375152,0.0008224798505399155
2460686.8070375705,0.9999056868479325,0.0008224823363326506
2460686.807796237,1.0015083163988416,0.0008224655763847159
2460686.808558373,1.000544155676367,0.0008225450452810021
2460686.809319966,1.0004551239235422,0.0008224957594248766
2460686.810076876,1.000976028908102,0.0008225182890894829
2460686.810836686,0.9994234272307116,0.0008226083013043391
2460686.811598277,1.0013154752515088,0.0008224925231203347
2460686.812359233,1.001174954846062,0.0008224942498888587
2460686.813119637,1.0007010723671357,0.0008225723384202556
2460686.8138771374,1.0009296318022591,0.0008226075368399717

